Numerical study of freezing efficiency for a moving droplet in the microchannel

In microfluidic devices, droplets serving as carriers for chemical reactors or biomass can form stably encapsulated particles during the freezing process, holding significant importance in pharmaceuticals and microchemical reaction control. This study couples the Volume of Fluid (VOF) method with an enthalpy-porous media phase change model to distinguish the water (ice)-oil two-phase system and the water-ice two-phase system, respectively.The simulation reveals two distinct solidification patterns: Pattern I exhibits a uniform and symmetric pattern, occurring at lower Reynolds numbers (Re) or droplet-to-channel diameter ratios (D/W), resulting in a relatively even solid shell along the interface with synchronized solidification fronts in both flow and spanwise directions, dominated by heat conduction. Pattern II shows a shear-constraint cooperative non-uniform pattern at higher Reynolds numbers and D/W ratios, where flow dynamics and spatial confinement couple, leading to faster solidification at the tail region and an asymmetric solidification front. Through comprehensive analysis of the numerical results, we derived the characteristic behavior of the Stefan number (Ste), Reynolds number (Re), and D/W ratios on the freezing time. We established a unified scaling relation for the freezing time: t_\text{final}\sim18.02 S t e^{-0.91}{ Re }^{-0.12} (D / W)^{1.42} . The results demonstrates that increasing Stefan number and Reynolds number shortens the freezing time, whereas increasing droplet D/W ratio extends it. Furthermore, the fitted coefficients reveals that temperature and droplet size exert a more pronounced influence on droplet freezing. Our results demonstrate good consistency with those in the literature, while indeed incorporating the effects of motion, which represents a novel aspect.

==> manucript_finalversion/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



